On partially wrapped Fukaya categories

We define a new class of symplectic objects called "stops", which roughly speaking are Liouville hypersurfaces in the boundary of a Liouville domain. Locally, these can be viewed as pages of a compatible open book. To a Liouville domain with a collection of disjoint stops, we assign an $A_\infty$-category called its partially wrapped Fukaya category. An exact Landau-Ginzburg model gives rise to a stop, and the corresponding partially wrapped Fukaya category is meant to agree with the Fukaya category one is supposed to assign to the Landau-Ginzburg model. As evidence, we prove a formula that relates these partially wrapped Fukaya categories to the wrapped Fukaya category of the underlying Liouville domain. This operation is mirror to removing a divisor. In v2, we also construct continuation functors without cascades, which should be of independent interest.

==> homotohedron.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'homotohedron.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{407.01702929bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.83691366)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{homotohedron.pdf}}%
    \put(0.40019086,0.68961283){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal T^{2+1}$}}}%
    \put(0.72843236,0.17268114){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal T^{2+1}$}}}%
    \put(0.33139784,0.22968079){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal T^{1+1}$}}}%
    \put(0.29208733,0.46750928){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal T^{1+1}$}}}%
    \put(0.60263896,0.43409543){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal T^{1+1}$}}}%
    \put(0.88567441,0.39281963){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal T^{1+1}$}}}%
    \put(0.88567441,0.43213006){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal S^{1+1}_\beta$}}}%
    \put(0.88567424,0.46750948){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal S^{1+1}_\beta$}}}%
    \put(0.60263979,0.46750948){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal S^{1+1}_\beta$}}}%
    \put(0.89943237,0.68961321){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal S^{2+1}_\beta$}}}%
    \put(0.8994329,0.63654423){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal T^{1+1}$}}}%
    \put(0.72843297,0.22771582){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal S^{1+1}_\beta$}}}%
    \put(0.60460527,0.39281975){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal S^{1+1}_\alpha$}}}%
    \put(0.29405354,0.43016476){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal S^{1+1}_\alpha$}}}%
    \put(0.29405341,0.39281983){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal S^{1+1}_\alpha$}}}%
    \put(0.40215654,0.63654444){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal S^{1+1}_\alpha$}}}%
    \put(0.3333634,0.16678497){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal S^{2+1}_\alpha$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{homotohedron.pdf}}%
    \put(0.04331924,0.81232327){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\partial\ol{\mathcal S}^{3+1}$}}}%
    \put(0.97438345,0.08316576){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$q$}}}%
  \end{picture}%
\endgroup%


==> multiplihedron.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'multiplihedron.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{348.8bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.2182811)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{multiplihedron.pdf}}%
    \put(0.02408257,0.01071226){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$w=0$}}}%
    \put(0.66628442,0.01071226){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$w=\infty$}}}%
    \put(0.34518348,0.01071226){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$w\in(0,\infty)$}}}%
  \end{picture}%
\endgroup%

